Long-Term Monitoring of the Oe Star VES 735: Ope! Not So Quiet After All

Only 3-4 per cent of galactic O stars are observed to display the emission features representative of the OBe phenomenon, compared to galactic B stars, which display these characteristics in 25-35 per cent of B0 and B1 stars. We present new observations of the high-mass O star, VES 735, which confirms its classification as one of these rare emission-line stars. These are its first recorded observations that display strong spectroscopic variations in nearly 30 years of monitoring, with the H$\alpha$ profile exhibiting a tenfold increase in emission compared to observations taken between 1996 and 2014 and having variations which show episodes of inflowing and outflowing material. These observations, coupled with photometric variations in the visible and infrared, show behavior that is consistent with the mass reservoir effect for viscous decretion discs. We propose that in 2015 VES 735 began an approximately three year event in which mass was being injected into the circumstellar environment followed by re-accretion towards the star. We also find evidence that the re-accretion may have been interrupted with another, smaller, mass-injection event based on observations in 2022 and 2023. Observational cadences ranging from hours to months show no evidence that VES 735 is part of a binary system, making it an ideal candidate for future observations to further investigate the evolution of high-mass stars and the OBe phenomenon as it pertains to their circumstellar environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
